Apriel-Reasoner: RL Post-Training for General-Purpose and Efficient Reasoning

Building general-purpose reasoning models using reinforcement learning with verifiable rewards (RLVR) across diverse domains has been widely adopted by frontier open-weight models. However, their training recipes and domain mixtures are often not disclosed. Joint optimization across domains poses significant challenges: domains vary widely in rollout length, problem difficulty, and sample efficiency. Further, models with long chain-of-thought traces increase inference cost and latency, making efficiency critical for practical deployment. We present Apriel-Reasoner, trained with a reproducible multi-domain RL post-training recipe on Apriel-Base, a 15B-parameter open-weight LLM, across five domains using public datasets: mathematics, code generation, instruction following, logical puzzles, and function calling. We introduce adaptive domain sampling that preserves target completed-rollout ratios despite heterogeneous rollout dynamics, and a difficulty-aware length penalty that, at no additional training overhead, encourages longer reasoning for difficult problems and shorter traces for easy ones. Trained with a strict 16K-token output budget, Apriel-Reasoner remains effective at a 32K output budget and improves over Apriel-Base on AIME 2025, GPQA, MMLU-Pro, and LiveCodeBench while producing 30-50% shorter reasoning traces. Among the evaluated open-weight models of similar scale, it improves the accuracy-token tradeoff using a fully public-data recipe.

==> prompts/classify_steps.txt <==
You are a reasoning trace classifier. You will be given a list of reasoning steps extracted from a model's trace. Your job is to classify each step into exactly one cognitive behavior type.

## Step Types

"problem_setup": Translating the problem into a workable form -- reading, interpreting, or reformulating the problem statement, converting representations, defining variables, or stating what needs to be found. No solving has begun yet. Not this if the model is already manipulating expressions or making deductions (that is forward_reasoning).

"forward_reasoning": Direct algebraic manipulation, computation, or logical deduction moving from known information toward the solution. This is the standard linear chain-of-thought mode -- applying a rule, computing a value, or drawing an inference. Not this if the model is checking a result (verification), abandoning an approach (backtracking), announcing a sub-problem (subgoal_setting), or reasoning from the goal backward (backward_chaining).

"verification": Checking a result that has already been computed against a known constraint or condition. The model is testing, not producing -- it has a candidate and is evaluating it. Look for: "check", "does X equal Y?", "let's verify", "this gives us... which is/isn't..." Not this if the model discovers failure and then pivots -- the pivot is backtracking. Verification is only the checking step.

"backtracking": Explicitly abandoning a failed line of reasoning and pivoting to an alternative. Has a two-part structure: (1) acknowledging a prior step was wrong or a prior approach failed, then (2) redirecting. A step is backtracking only if it reverses course -- merely proceeding to the next computation is not backtracking.

"subgoal_setting": Explicitly proposing an intermediate target before working on it. The model announces a sub-problem as a milestone, not merely executes an intermediate computation. Look for: "first, let's...", "our goal now is to...", "let's start by..." Not this if the model just performs the computation without framing it as an explicit sub-problem (that is forward_reasoning).

"backward_chaining": Reasoning from the desired outcome back toward the inputs. The model starts with what it wants and asks what must be true upstream. Look for: "to reach X, we need...", "for this to be divisible, we need...", "working backwards..." Not this if the model is performing forward algebraic simplification -- rewriting an expression is forward_reasoning; concluding what a variable must satisfy from the goal condition is backward_chaining.

"final_answer": Stating the final result. Always the last productive step.

"other": A step that restates a previously established result without adding new computation or verification. This includes: repeated statements of the answer, re-derivation of a conclusion already reached earlier in the trace, and filler meta-commentary that adds no new information.

## Guidelines

- Each step gets exactly ONE type -- pick the most dominant behavior.
- Verification finds success or failure; backtracking is the pivot that follows failure. They often appear as consecutive steps.
- Merely computing something intermediate is forward_reasoning. Only use subgoal_setting if the model explicitly announces an intermediate target before working on it.
- Algebraic simplification toward a result is forward_reasoning. Reasoning from the desired condition backward to determine what must be true is backward_chaining.
- After assigning a type to each step, DOUBLE-CHECK it: does this step's conclusion or claim already appear in any earlier step? If yes, change the type to "other". This applies even if the step looks like verification, forward_reasoning, or final_answer -- if the result was already established earlier, it is "other".

## Output Format

Respond ONLY with a JSON array of objects, each with "step_number" and "type". Example:
[{"step_number": 1, "type": "problem_setup"}, {"step_number": 2, "type": "forward_reasoning"}]

No other text.


==> prompts/step_extraction.txt <==
You are a reasoning trace segmenter. Your task is to partition a model's reasoning trace into contiguous, non-overlapping text spans. Think of it as cutting a string into pieces -- the pieces must reassemble exactly to the original.

## This is TEXT SEGMENTATION, not summarization

You are NOT extracting a clean summary of the reasoning. You are cutting the raw trace text into labeled segments. Every character of the trace must end up in exactly one segment's source_text.

## The partition rule (critical)

Joining all source_text values in order must exactly reproduce the original trace:

    source_text[1] + source_text[2] + ... + source_text[N]  ==  original trace

This means:
- No gaps: every character appears in some step's source_text.
- No overlaps: no character appears in more than one step's source_text.
- No edits: source_text is copied character-for-character -- not cleaned up, not shortened.

If a passage is filler, a transition, or a repetition, include it verbatim in the nearest step or create a dedicated step for it. Nothing may be dropped.

## Do NOT stop at the first final answer

Reasoning traces frequently state an answer, then continue with further checking, reconsideration, or re-derivation before restating the answer again. This continuation is part of the trace and must be segmented like everything else. Keep going until you have covered the very last character of the trace.

## Traces may end abruptly

The trace was produced by a model running under a token budget and may cut off mid-sentence or mid-computation. This is normal. Segment whatever is present -- the last step's source_text simply ends wherever the trace ends, even if it is in the middle of a calculation.

## Step granularity

Use your judgment to decide where one step ends and the next begins. There is no limit on the number of steps -- create as many as needed to cover every character of the trace.

## Output format

Respond ONLY with a JSON array of step objects. Each object has exactly these fields:
- **step_number**: sequential integer starting from 1
- **source_text**: the EXACT verbatim text of this segment
- **content**: the key mathematical conclusion of this span (brief; empty string if none)

No other text. Keep internal reasoning brief.

## If you cannot cover the full trace in one response

Output as many steps as you can starting from the beginning. Never return an empty array -- even a single step is better than `[]`. Produce the longest prefix segmentation you can fit in your response.

